On multi-degree splines

Multi-degree splines are piecewise polynomial functions having sections of different degrees. For these splines, we discuss the construction of a B-spline basis by means of integral recurrence relations, extending the class of multi-degree splines that can be derived by existing approaches. We then propose a new alternative method for constructing and evaluating the B-spline basis, based on the use of so-called transition functions. Using the transition functions we develop general algorithms for knot-insertion, degree elevation and conversion to B\'ezier form, essential tools for applications in geometric modeling. We present numerical examples and briefly discuss how the same idea can be used in order to construct geometrically continuous multi-degree splines.

==> figures/ex_phi/output.txt <==
Stampa di controllo
       x: [0 1 2 3 4 5]
    mult: [3 1 1 0 0 3]
       a: 0
       b: 5
    mode: [1 1 1 1 1]
       d: [2 3 4 3 2]
      mu: [-1 2 3 3 2 -1]
      p1: [1 1 1 1 1]
      p2: [1 1 1 1 1]

partizione nodale t
     0     0     0     1     2

partizione nodale s
     3     4     5     5     5

max grado m= 4

formula integrale: livello n= 0
N_5,0, supporto: [2.000000,3.000000]
intervalli: [2.000000,3.000000]
caso n_j == m-n: 4 4 0
*********
1

*********
val.integrale B-spline 5 = 1.000000

formula integrale: livello n= 1
N_4,1, supporto: [1.000000,3.000000]
intervalli: [1.000000,2.000000]
caso n_j == m-n: 3 4 1
*********
1

*********
intervalli: [2.000000,3.000000]
caso n_j > m-n: 4 4 1
*********
3 - x

*********
N_5,1, supporto: [2.000000,4.000000]
intervalli: [2.000000,3.000000]
caso n_j > m-n: 4 4 1
*********
x - 2

*********
intervalli: [3.000000,4.000000]
caso n_j == m-n: 3 4 1
*********
1

*********
val.integrale B-spline 4 = 0.666667
val.integrale B-spline 5 = 0.666667

formula integrale: livello n= 2
N_3,2, supporto: [0.000000,3.000000]
intervalli: [0.000000,1.000000]
caso n_j == m-n: 2 4 2
*********
1

*********
intervalli: [1.000000,2.000000]
caso n_j > m-n: 3 4 2
*********
5   2 x
- - ---
3    3

*********
intervalli: [2.000000,3.000000]
caso n_j > m-n: 4 4 2
*********
x (x - 6)
--------- + 3
    3

*********
N_4,2, supporto: [1.000000,4.000000]
intervalli: [1.000000,2.000000]
caso n_j > m-n: 3 4 2
*********
2 x   2
--- - -
 3    3

*********
intervalli: [2.000000,3.000000]
caso n_j > m-n: 4 4 2
*********
  x (x - 4)   x (x - 6)   10
- --------- - --------- - --
      3           3        3

*********
intervalli: [3.000000,4.000000]
caso n_j > m-n: 3 4 2
*********
8   2 x
- - ---
3    3

*********
N_5,2, supporto: [2.000000,5.000000]
intervalli: [2.000000,3.000000]
caso n_j > m-n: 4 4 2
*********
x (x - 4)   4
--------- + -
    3       3

*********
intervalli: [3.000000,4.000000]
caso n_j > m-n: 3 4 2
*********
2 x   5
--- - -
 3    3

*********
intervalli: [4.000000,5.000000]
caso n_j == m-n: 2 4 2
*********
1

*********
val.integrale B-spline 3 = 0.562500
val.integrale B-spline 4 = 0.692308
val.integrale B-spline 5 = 0.562500

formula integrale: livello n= 3
N_2,3, supporto: [0.000000,3.000000]
intervalli: [0.000000,1.000000]
caso n_j > m-n: 2 4 3
*********
    9 x
1 - ---
     16

*********
intervalli: [1.000000,2.000000]
caso n_j > m-n: 3 4 3
*********
3 x (x - 5)   19
----------- + --
     16       16

*********
intervalli: [2.000000,3.000000]
caso n_j > m-n: 4 4 3
*********
         2
27   x (x  - 9 x + 27)
-- - -----------------
16           16

*********
N_3,3, supporto: [0.000000,4.000000]
intervalli: [0.000000,1.000000]
caso n_j > m-n: 2 4 3
*********
9 x
---
 16

*********
intervalli: [1.000000,2.000000]
caso n_j > m-n: 3 4 3
*********
  3 x (x - 2)   3 x (x - 5)    87
- ----------- - ----------- - ---
       13            16       208

*********
intervalli: [2.000000,3.000000]
caso n_j > m-n: 4 4 3
*********
      2                    2
x (2 x  - 15 x + 30)   x (x  - 9 x + 27)   447
-------------------- + ----------------- - ---
         13                    16          208

*********
intervalli: [3.000000,4.000000]
caso n_j > m-n: 3 4 3
*********
3 x (x - 8)   48
----------- + --
     13       13

*********
N_4,3, supporto: [1.000000,5.000000]
intervalli: [1.000000,2.000000]
caso n_j > m-n: 3 4 3
*********
3 x (x - 2)    3
----------- + --
     13       13

*********
intervalli: [2.000000,3.000000]
caso n_j > m-n: 4 4 3
*********
         2                     2
51   x (x  - 6 x + 12)   x (2 x  - 15 x + 30)
-- - ----------------- - --------------------
26           16                   13

*********
intervalli: [3.000000,4.000000]
caso n_j > m-n: 3 4 3
*********
  3 x (x - 5)   3 x (x - 8)   807
- ----------- - ----------- - ---
       16            13       208

*********
intervalli: [4.000000,5.000000]
caso n_j > m-n: 2 4 3
*********
45   9 x
-- - ---
16    16

*********
N_5,3, supporto: [2.000000,5.000000]
intervalli: [2.000000,3.000000]
caso n_j > m-n: 4 4 3
*********
    2
x (x  - 6 x + 12)   1
----------------- - -
        16          2

*********
intervalli: [3.000000,4.000000]
caso n_j > m-n: 3 4 3
*********
3 x (x - 5)   19
----------- + --
     16       16

*********
intervalli: [4.000000,5.000000]
caso n_j > m-n: 2 4 3
*********
9 x   29
--- - --
 16   16

*********
val.integrale B-spline 2 = 1.049180
val.integrale B-spline 3 = 0.646465
val.integrale B-spline 4 = 0.646465
val.integrale B-spline 5 = 1.049180

formula integrale: livello n= 4
N_1,4, supporto: [0.000000,3.000000]
intervalli: [0.000000,1.000000]
caso n_j > m-n: 2 4 4
*********
x (9 x - 32) 2
-------------- + 1
      61

*********
intervalli: [1.000000,2.000000]
caso n_j > m-n: 3 4 4
*********
           2
65   x (2 x  - 15 x + 38) 2
-- - ----------------------
61             61

*********
intervalli: [2.000000,3.000000]
caso n_j > m-n: 4 4 4
*********
 4       3       2
x    12 x    54 x    108 x   81
-- - ----- + ----- - ----- + --
61     61      61      61    61

*********
N_2,4, supporto: [0.000000,4.000000]
intervalli: [0.000000,1.000000]
caso n_j > m-n: 2 4 4
*********
                      2
  x (9 x - 32) 2   2 x
- -------------- - ----
        61          11

*********
intervalli: [1.000000,2.000000]
caso n_j > m-n: 3 4 4
*********
      2                         2
x (2 x  - 15 x + 38) 2   x (58 x  - 291 x + 174) 2   12224
---------------------- + ------------------------- - -----
          61                        1287             78507

*********
intervalli: [2.000000,3.000000]
caso n_j > m-n: 4 4 4
*********
       4          3          2
  448 x    44480 x    56960 x    82688 x   6976
- ------ + -------- - -------- + ------- - ----
   8723      78507      26169     26169    7137

*********
intervalli: [3.000000,4.000000]
caso n_j > m-n: 3 4 4
*********
           2
4096   x (x  - 12 x + 48) 64
---- - ---------------------
1287            1287

*********
N_3,4, supporto: [0.000000,5.000000]
intervalli: [0.000000,1.000000]
caso n_j > m-n: 2 4 4
*********
   2
2 x
----
 11

*********
intervalli: [1.000000,2.000000]
caso n_j > m-n: 3 4 4
*********
          2                        2
 20   x (x  - 3 x + 3) 64   x (58 x  - 291 x + 174) 2
--- - ------------------- - -------------------------
143           1287                     1287

*********
intervalli: [2.000000,3.000000]
caso n_j > m-n: 4 4 4
*********
    4        3        2
10 x    100 x    326 x    380 x   180
----- - ------ + ------ - ----- + ---
 143      143      143     143    143

*********
intervalli: [3.000000,4.000000]
caso n_j > m-n: 3 4 4
*********
       2                         2
x (58 x  - 579 x + 1614) 2   x (x  - 12 x + 48) 64   630
-------------------------- + --------------------- - ---
           1287                       1287           143

*********
intervalli: [4.000000,5.000000]
caso n_j > m-n: 2 4 4
*********
2 x (x - 10)   50
------------ + --
     11        11

*********
N_4,4, supporto: [1.000000,5.000000]
intervalli: [1.000000,2.000000]
caso n_j > m-n: 3 4 4
*********
    2
x (x  - 3 x + 3) 64    64
------------------- - ----
        1287          1287

*********
intervalli: [2.000000,3.000000]
caso n_j > m-n: 4 4 4
*********
       4          3          2
  448 x    36160 x    36160 x    46912 x   68416
- ------ + -------- - -------- + ------- - -----
   8723      78507      26169     26169    78507

*********
intervalli: [3.000000,4.000000]
caso n_j > m-n: 3 4 4
*********
                2                           2
258176   x (58 x  - 579 x + 1614) 2   x (2 x  - 15 x + 38) 2
------ - -------------------------- - ----------------------
 78507              1287                        61

*********
intervalli: [4.000000,5.000000]
caso n_j > m-n: 2 4 4
*********
  x (9 x - 58) 2   2 x (x - 10)   4480
- -------------- - ------------ - ----
        61              11         671

*********
N_5,4, supporto: [2.000000,5.000000]
intervalli: [2.000000,3.000000]
caso n_j > m-n: 4 4 4
*********
 4      3       2
x    8 x    24 x    32 x   16
-- - ---- + ----- - ---- + --
61    61      61     61    61

*********
intervalli: [3.000000,4.000000]
caso n_j > m-n: 3 4 4
*********
      2
x (2 x  - 15 x + 38) 2   65
---------------------- - --
          61             61

*********
intervalli: [4.000000,5.000000]
caso n_j > m-n: 2 4 4
*********
x (9 x - 58) 2   191
-------------- + ---
      61          61

*********
N_5,0
1

**************
Phi_5,0
x - 2

N_4,1
1

**************
Phi_4,1
2 x   2
--- - -
 3    3

N_4,1
3 - x

**************
Phi_4,1
x
-
3

N_5,1
x - 2

**************
Phi_5,1
x   2
- - -
3   3

N_5,1
1

**************
Phi_5,1
2 x   5
--- - -
 3    3

N_3,2
1

**************
Phi_3,2
9 x
---
 16

N_3,2
5   2 x
- - ---
3    3

**************
Phi_3,2
       2
  - 9 x  + 13 x + 23
- ------------------
     (2 x - 5) 16

N_3,2
x (x - 6)
--------- + 3
    3

**************
Phi_3,2
3 x    7
--- + --
 16   16

N_4,2
2 x   2
--- - -
 3    3

**************
Phi_4,2
9 x    9
--- - --
 26   26

N_4,2
  x (x - 4)   x (x - 6)   10
- --------- - --------- - --
      3           3        3

**************
Phi_4,2
   3       2
6 x  - 32 x  + 38 x - 5
-----------------------
     2
   (x  - 5 x + 5) 26

N_4,2
8   2 x
- - ---
3    3

**************
Phi_4,2
9 x    5
--- - --
 26   13

N_5,2
x (x - 4)   4
--------- + -
    3       3

**************
Phi_5,2
3 x   3
--- - -
 16   8

N_5,2
2 x   5
--- - -
 3    3

**************
Phi_5,2
    2
(3 x  - 15 x + 19) 3
--------------------
    (2 x - 5) 16

N_5,2
1

**************
Phi_5,2
9 x   29
--- - --
 16   16

N_2,3
    9 x
1 - ---
     16

**************
Phi_2,3
x (288 x - 475)
---------------
 (9 x - 16) 61

N_2,3
3 x (x - 5)   19
----------- + --
     16       16

**************
Phi_2,3
    3        2
64 x  - 297 x  + 301 x + 119
----------------------------
        2
    (3 x  - 15 x + 19) 61

N_2,3
         2
27   x (x  - 9 x + 27)
-- - -----------------
16           16

**************
Phi_2,3
16 x   13
---- + --
 61    61

N_3,3
9 x
---
 16

**************
Phi_3,3
32 x
----
 99

N_3,3
  3 x (x - 2)   3 x (x - 5)    87
- ----------- - ----------- - ---
       13            16       208

**************
Phi_3,3
          3        2
  (- 116 x  + 285 x  + 246 x - 181) 16
- ------------------------------------
              2
         (29 x  - 97 x + 29) 297

N_3,3
      2                    2
x (2 x  - 15 x + 30)   x (x  - 9 x + 27)   447
-------------------- + ----------------- - ---
         13                    16          208

**************
Phi_3,3
     4        3        2
(45 x  - 278 x  + 177 x  + 1182 x - 1045) 16
--------------------------------------------
          3        2
     (15 x  - 119 x  + 277 x - 149) 297

N_3,3
3 x (x - 8)   48
----------- + --
     13       13

**************
Phi_3,3
64 x    41
---- + ---
 297   297

N_4,3
3 x (x - 2)    3
----------- + --
     13       13

**************
Phi_4,3
64 x    64
---- - ---
 297   297

N_4,3
         2                     2
51   x (x  - 6 x + 12)   x (2 x  - 15 x + 30)
-- - ----------------- - --------------------
26           16                   13

**************
Phi_4,3
     4         3          2
720 x  - 5497 x  + 12630 x  - 10668 x + 2248
--------------------------------------------
          3        2
     (15 x  - 106 x  + 212 x - 136) 297

N_4,3
  3 x (x - 5)   3 x (x - 8)   807
- ----------- - ----------- - ---
       16            13       208

**************
Phi_4,3
      3          2
1856 x  - 14667 x  + 32343 x - 21323
------------------------------------
           2
      (29 x  - 193 x + 269) 297

N_4,3
45   9 x
-- - ---
16    16

**************
Phi_4,3
32 x   61
---- - --
 99    99

N_5,3
    2
x (x  - 6 x + 12)   1
----------------- - -
        16          2

**************
Phi_5,3
16 x   32
---- - --
 61    61

N_5,3
3 x (x - 5)   19
----------- + --
     16       16

**************
Phi_5,3
    3       2
(4 x  - 30 x  + 76 x - 65) 16
-----------------------------
        2
    (3 x  - 15 x + 19) 61

N_5,3
9 x   29
--- - --
 16   16

**************
Phi_5,3
     2
(18 x  - 116 x + 191) 16
------------------------
      (9 x - 29) 61


==> figures/geom_old_old/esempio_CG.txt <==
Esempio di curva con continuita' geometrica; spazio:
       x: [0 1 1.5 2 3]
       d: [3 3 3 3]
       k: [1 2 1]
       gc: [3x3x3 double]

matrici di connessione:
matrice B1
     1     0     0
     0     1     0
     0     1    16
matrice B2
     1     0     0
     0     1     0
     0     b     1
matrice B3
     1     0     0
     0     1     0
     0     1    1/16

partizione nodale s
       0     0     0   1   1   1.5   2   2
partizione nodale t
       1   1   1.5   2   2   3   3   3

Sono state eseguite 3 prove sul set di CP pt9bis.txt con b=-7,0,14
file:  
MD_Ccurve-7_0_14-crop.pdf
MD_Ccurve-7-crop.pdf
MD_Ccurve0-crop.pdf
MD_Ccurve14-crop.pdf
MD_fi-7-crop.pdf
MD_fi0-crop.pdf
MD_fi14-crop.pdf
MD_Ni-7-crop.pdf
MD_Ni0-crop.pdf
MD_Ni14-crop.pdf


Esempio2 di curva con continuita' geometrica; spazio:
       x: [0 1 1.5 2 3]
       d: [4 3 3 4]
       k: [2 2 2]
       gc: [3x3x3 double]

matrici di connessione:
matrice B1
     1     0     0
     0     1     0
     0     1    16
matrice B2
     1     0     0
     0     1     0
     0     b     1
matrice B3
     1     0     0
     0     1     0
     0     1    1/16

partizione nodale s
       0     0     0   0   1   1.5   2   2
partizione nodale t
       1   1   1.5   2   3   3   3   3

Sono state eseguite 3 prove sul set di CP pt9bis.txt con b=-7,0,14
file: 
MD2_Ccurve-7_0_14-crop.pdf
MD2_Ccurve-7-crop.pdf
MD2_Ccurve0-crop.pdf
MD2_Ccurve14-crop.pdf
MD2_fi-7-crop.pdf
MD2_fi0-crop.pdf
MD2_fi14-crop.pdf
MD2_Ni-7-crop.pdf
MD2_Ni0-crop.pdf
MD2_Ni14-crop.pdf



==> figures/turtle_old/esempio_turtle.txt <==
spazio iniziale usato per mostrare funzionamento formula ricorrente integrale:
       x: [0 1 3 6 7]
       d: [1 2 4 2]
       k: [0 1 2]
partizione nodale s
     0     1     1     3     3     3
partizione nodale t
     1     3     6     6     7     7

figure turtleAA e turtleAA_span

knot-insertion in s=2.6;
spazio con knot inserito:
       x: [0 1 2.6 3 6 7]
       d: [1 2 2 4 2]
       k: [0 1 1 2]
partizione nodale s
       0   1   1   2.6   3    3   3
partizione nodale t
       1   2.6   3   6   6   7   7

figure turtleBB e turtleBB_span

degree-elevation 3 volte (1 grado alla volta da 2 a 5) dell'intervallo 3: [2.6, 3]
spazio degree elevato:
       x: [0 1 2.6 3 6 7]
       d: [1 2 5 4 2]
       k: [0 1 1 2]
partizione nodale s
       0   1   1   2.6   2.6   2.6   2.6   3   3   3
partizione nodale t
       1   2.6   3   3   3   3   6   6   7   7

figure turtleCC e turtleCC_span

modellazione di alcuni cp: spazio come il precedente.

figure turtleDD e turtleDD_span


